Special cases and a dual view on the local formulas for Ehrhart coefficients from lattice tiles

McMullen's formulas or local formulas for Ehrhart coefficients are functions on rational cones that determine the $i$-th coefficient of the Ehrhart polynomial as a weighted sum of the volumes of the i-dimensional faces of a polytope. This work focuses on the RS-$\mu$-construction as given in a previous paper by Achill Sch\"urmann and the author. We give an explicit description of the construction from the dual point of view, i.e. given the cone of feasible directions instead of the normal cone as input value. We further show some properties of the construction in special cases, namely in case of symmetry and for the codimension one case.

==> FacetValuesEx1FCco.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCco.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4556,5424)(2689,-6073)
\put(4576,-3361){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0$}%
}}}}
\end{picture}%


==> FacetValuesEx1FCredhalfstrip.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCredhalfstrip.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4830,5426)(2688,-6073)
\end{picture}%


==> FacetValuesEx1FCstrip.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCstrip.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4830,5426)(2688,-6073)
\end{picture}%


==> FacetValuesEx1FCwdiffarstrip.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCwdiffarstrip.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4830,5426)(2688,-6073)
\end{picture}%


==> FacetValuesEx1FCwdiffstrip.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCwdiffstrip.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4830,5426)(2688,-6073)
\end{picture}%


==> FacetValuesEx1FCwstrip.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCwstrip.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4830,5426)(2688,-6073)
\end{picture}%


==> LocalFormulaDual Arxiv/FacetValuesEx1FCco.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCco.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4556,5424)(2689,-6073)
\put(4576,-3361){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0$}%
}}}}
\end{picture}%


==> LocalFormulaDual Arxiv/FacetValuesEx1FCredhalfstrip.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCredhalfstrip.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4830,5426)(2688,-6073)
\end{picture}%


==> LocalFormulaDual Arxiv/FacetValuesEx1FCredhalfstripBW.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCredhalfstripBW.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4830,5426)(2688,-6073)
\end{picture}%


==> LocalFormulaDual Arxiv/FacetValuesEx1FCstrip.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCstrip.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4830,5426)(2688,-6073)
\end{picture}%


==> LocalFormulaDual Arxiv/FacetValuesEx1FCstripBW.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCstripBW.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4830,5426)(2688,-6073)
\put(4606,-3361){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0$}%
}}}}
\end{picture}%


==> LocalFormulaDual Arxiv/FacetValuesEx1FCwdiffarstrip.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCwdiffarstrip.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4830,5426)(2688,-6073)
\end{picture}%


==> LocalFormulaDual Arxiv/FacetValuesEx1FCwdiffarstripBW.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCwdiffarstripBW.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4830,5426)(2688,-6073)
\end{picture}%


==> LocalFormulaDual Arxiv/FacetValuesEx1FCwdiffstrip.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCwdiffstrip.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4830,5426)(2688,-6073)
\end{picture}%


==> LocalFormulaDual Arxiv/FacetValuesEx1FCwdiffstripBW.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCwdiffstripBW.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4830,5426)(2688,-6073)
\end{picture}%


==> LocalFormulaDual Arxiv/FacetValuesEx1FCwstrip.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCwstrip.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4830,5426)(2688,-6073)
\end{picture}%


==> LocalFormulaDual Arxiv/FacetValuesEx1FCwstripBW.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FacetValuesEx1FCwstripBW.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4830,5426)(2688,-6073)
\end{picture}%


==> LocalFormulaDual Arxiv/TilingCube1.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{TilingCube1.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4224,4224)(1189,-3973)
\end{picture}%


==> LocalFormulaDual Arxiv/TilingCube2.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{TilingCube2.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4224,4224)(1399,-3973)
\end{picture}%


==> LocalFormulaDual Arxiv/TriBasics1.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{TriBasics1.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2424,2424)(2989,-3973)
\put(4126,-2911){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$S$}%
}}}}
\end{picture}%


==> LocalFormulaDual Arxiv/TriangleSCellCube.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{TriangleSCellCube.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5488,5306)(1457,-6705)
\end{picture}%


==> LocalFormulaDual Arxiv/TriangleSVorHexReg.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{TriangleSVorHexReg.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8124,8124)(1039,-8923)
\end{picture}%


==> LocalFormulaDual Arxiv/Voronoi_Cube_dashed.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{Voronoi_Cube_dashed.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7308,6024)(1147,-6973)
\end{picture}%


==> LocalFormulaDual Arxiv/Voronoi_Hexa_dashed.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{Voronoi_Hexa_dashed.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7308,6024)(1147,-6973)
\end{picture}%


==> TilingCube1.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{TilingCube1.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4224,4224)(1189,-3973)
\end{picture}%


==> TilingCube2.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{TilingCube2.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4224,4224)(1399,-3973)
\end{picture}%


==> TriBasics1.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{TriBasics1.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2424,2424)(2989,-3973)
\put(4126,-2911){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$S$}%
}}}}
\end{picture}%


==> TriangleSVorHexReg.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{TriangleSVorHexReg.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8124,8124)(1039,-8923)
\end{picture}%


==> Voronoi_Cube_dashed.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{Voronoi_Cube_dashed.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7308,6024)(1147,-6973)
\end{picture}%


==> Voronoi_Hexa_dashed.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{Voronoi_Hexa_dashed.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7308,6024)(1147,-6973)
\end{picture}%

